Interactive Volume Visualization via Multi-Resolution Hash Encoding based Neural Representation

Neural networks have shown great potential in compressing volume data for visualization. However, due to the high cost of training and inference, such volumetric neural representations have thus far only been applied to offline data processing and non-interactive rendering. In this paper, we demonstrate that by simultaneously leveraging modern GPU tensor cores, a native CUDA neural network framework, and a well-designed rendering algorithm with macro-cell acceleration, we can interactively ray trace volumetric neural representations (10-60fps). Our neural representations are also high-fidelity (PSNR > 30dB) and compact (10-1000x smaller). Additionally, we show that it is possible to fit the entire training step inside a rendering loop and skip the pre-training process completely. To support extreme-scale volume data, we also develop an efficient out-of-core training strategy, which allows our volumetric neural representation training to potentially scale up to terascale using only an NVIDIA RTX 3090 workstation.

==> figures/in-shader-code.txt <==
inline __device__ bool
block_any(bool b) { return __syncthreads_or(b); }

^template<typename Volume>^
__device__ float4
TraceRay(const Volume& vnr, ...) {
  bool intersected = intersectBox(...);
  if (^block_any^(intersected)) {
    /* compute coordinates */
    float value = ^vnr.sample^(coordinate);
    /* shading */
  }
  return ^intersected^ ? float4{r, g, b, alpha} : float4{}; 
}

^template<typename Volume>^
__global__ void
RayGen(^Volume vnr,^ int width, int height, ...) {
  int ix = ..., iy = ...;
  bool skipped = (ix >= width) || (iy >= height);
  /* ... */
  float4 color = TraceRay(^vnr,^ ...);
  if (^!skipped^) { framebuffer[iy][ix] = color; }
}


==> figures/sample-streaming.txt <==
^RayGenerationKernel^<<<...>>>(...)
size_t num_valid_rays = ~StreamCompaction~(...)
while (num_valid_rays > 0) {
  ^CoordinateComputationKernel^<<<...>>>(...)
  BatchInference(...)
  ^ShadingKernel^<<<...>>>(...)
  num_valid_rays = ~StreamCompaction~(...)
}

